A Thermo-Kinematic Operator Splitting Framework for Stefan Problems Based on Extreme Learning Machines

Solving Stefan problems via neural networks is challenging because of the nonlinear coupling between the solution and the free boundary, which generally leads to a non-convex optimization problem when they are parameterized and optimized simultaneously. To address this difficulty, we propose a thermo-kinematic operator splitting framework based on Extreme Learning Machines (ELMs) to decouple the solution reconstruction from the free boundary evolution. Both the solution and the complete free-boundary trajectory are represented over the full space-time domain. At each outer iteration, the solution is computed on the space-time subdomains determined by the current free-boundary trajectory, after which the interface geometry is updated through the corresponding free-boundary conditions using the computed heat fluxes. For the models considered here, each split subproblem is linear in the unknown coefficients when the required geometric quantities are held fixed. Both steps are therefore formulated as convex linear least-squares problems. The proposed framework thus avoids direct minimization of the monolithic non-convex residual functional by isolating the nonlinear solution free-boundary coupling in a reduced relaxed fixed-point iteration for the complete free-boundary trajectory. For a fixed discretization, the analysis establishes local linear convergence of the free-boundary trajectory iteration under the stated assumptions and with suitable relaxation. Numerical experiments in one, two, and three spatial dimensions verify the accuracy of the proposed framework on benchmark problems and illustrate its applicability to physically motivated Stefan problems.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



